Unsupervised Paraphrasing of Multiword Expressions

We propose an unsupervised approach to paraphrasing multiword expressions (MWEs) in context. Our model employs only monolingual corpus data and pre-trained language models (without fine-tuning), and does not make use of any external resources such as dictionaries. We evaluate our method on the SemEval 2022 idiomatic semantic text similarity task, and show that it outperforms all unsupervised systems and rivals supervised systems.

==> author_response.txt <==
Reviewer 1

> Question A: What are the contributions?

We propose an unsupervised method of paraphrasing MWEs using monolingual data only, which contrasts with previous work that requires dictionaries or parallel corpora. As you mention, the core idea is to sample sentences from monolingual data for paraphrase generation, different to previous methods in MWE paraphrasing (and also lexical substitution) that predict substitutes conditioned on the target sentence only. We demonstrate that our approach is very effective, outperforming BERT and T5 baselines. We also propose a new reranking method which measures semantic fit based on the probability of generating the surrounding context.

In Section 4.1, 4.2 and 7, we also provide several analyses of the mask-filling predictions of pre-trained LMs, showing how they are affected by morphophonetic biases, MWE pre-tokenisation, and collocation.


> Question B: generation probabilities and word frequency

Holtzman et al. [1] show that machine-generated text using standard beam search contains less rare words than human-generated outputs. Lau et al. [2] measure the acceptability of a sentence based on the LM perplexity and show that it is crucial to normalise the perplexity by unigram probability of the words in the sentence because rare words tend to receive low probabilities even if they are used in a natural context. We will include these references in the paper. 

[1] Ari Holtzman, Jan Buys, Li Du, Maxwell Forbes, and Yejin Choi. 2020. The curious case of neural text degeneration. In ICLR.

[2] Jey Han Lau, Carlos Armendariz, Shalom Lappin, Matthew Purver, and Chang Shu. How
furiously can colorless green ideas sleep? sentence acceptability in context. 2020. TACL


> MWE detection is not addressed in this work

Note that all the baselines in the SemEval task (both supervised and unsupervised ones) assume the pre-identification of MWEs — they add the MWEs to the LM vocabulary and train embeddings from scratch using labelled or unlabelled data. As described in Related Work, this is a very common approach to handling MWEs, especially for fully unsupervised models like our model. MWE detection is a well-established NLP task itself, and there exist a great number of methods tailored for it, which can be combined with our method to apply it to raw data.


> very low rate of P@1

One reason why P@1 is very low is that the SemEval data contains only one gold paraphrase for each MWE (e.g. “final performance” for “swan song”), missing many other possible candidates (e.g. “last performance”, “final appearance”, “farewell appearance”). This is why we base our evaluation on the STS task, which can measure the semantic fit of the predicted paraphrases in a continuous manner.



Reviewer 2
> Question A: soft clustering

We did not try the soft choice of clusters, but agree that it’s an interesting suggestion which is worthy of exploration in future work.


> ablation of reranking with a different clustering method

In Table 10 in the Appendix, we show that our method (OURS-ave3) with reranking-Attn clearly outperforms reranking-Rand and w/o reranking in the STS task, with the performance gap being more noticeable on the MWE data. When we compare the matching accuracies (P@k) in Table 6, the differences are less obvious, as you say; however please note that the evaluation based on P@k has shortcomings in measuring the overall quality of the top-k paraphrases (see our response to Reviewer 1 above). For instance, Table 8 shows that our methods w/ and w/o reranking achieve the same P@k for “think tank” and "busy bee", but our model with reranking generates semantically more relevant phrases. 

As you suggested, we tried comparing the performance of our model using k-means with and without reranking, but did not large differences in P@k.


Reviewer 3
> Question A: how to automatically generate candidate MWEs

There is a rich literature on automatically detecting and identifying MWEs, and our method could be combined with such methods.


> Question B: discontinuous MWEs

This is indeed a very challenging and longstanding question for MWE paraphrasing and representation learning. One possible idea is to employ a dependency parser or MWE tagger to identify discontinuous MWEs, and treat all the component words as one lexical item and replace them with [MASK]. For example, we treat “throw … under the bus” as one verb, and we replace “throw someone under the bus” with “[MASK] someone” and predict its paraphrases such as “blame” and “betray”.


> Question C: languages other than English

As discussed in Section 4.1 and 7, LM predictions are highly affected by local syntactic constraints such as article-noun agreement in English. This problem can be more pronounced in languages where words have grammatical gender such as Portuguese and Italian (because context words other than just determiners and nouns are affected by gender), and this is likely one of the reasons why our model performs worse in Portuguese than English. We will add this explanation in the paper.

